Failure Modes of Always-On Inter-Cluster Repulsion in Replay-Based Continual Learning

Feature-space objectives are often added to replay-based continual learning systems with the expectation that better geometric separation will improve retention. We study a preliminary form of Cluster-Aware Replay (CAR) that combines a class-balanced replay memory with an always-active inter-cluster repulsion term (ICF). On five-task Split CIFAR-10 with a ResNet-18 backbone, the highest observed mean in a six-value sensitivity sweep reaches $22.5\pm1.4\%$ final average accuracy over three seeds, compared with $23.1\pm2.5\%$ for replay alone. ICF without replay reaches only $19.2\pm0.1\%$. All tested repulsion weights produce final accuracies between $20.1\%$ and $22.5\%$, and the detailed configuration exhibits $89.2\pm1.5$ percentage points of average forgetting. An instrumented rerun shows that the weighted repulsion contribution remains near $-0.13$ after cross-entropy has fallen close to zero, so the total objective becomes negative while old-task accuracy collapses. Importantly, the normalized distance objective is mathematically bounded; the failure is therefore better described as non-saturating, always-on repulsion rather than an unbounded loss. These negative results show that geometric separation is not automatically complementary to replay and motivate margin-gated objectives whose gradients deactivate once sufficient separation has been reached.

==> lambda_sweep.txt <==
Lambda Sweep Results
Seeds: [42, 123, 456]
Std = population std (ddof=0) of per-seed final-average accuracy

lambda    Avg Acc (%)    Std (%)
-----------------------------------
0.1              22.5        1.4  <- BEST
1.0              21.9        2.4
5.0              22.1        0.3
10.0             21.9        1.8
20.0             20.3        0.9
50.0             20.1        0.5


==> raw_numbers.txt <==
CAR Reproduction Results
Seeds       : [42, 123, 456]
Best lambda : 0.1
All '±' = population std (ddof=0) across the three per-seed final scalars

LAMBDA SWEEP
lambda    Avg Acc (%)      Std
--------------------------------
0.1              22.5      1.4  <- BEST
1.0              21.9      2.4
5.0              22.1      0.3
10.0             21.9      1.8
20.0             20.3      0.9
50.0             20.1      0.5

TABLE I — mean (%)   [best lambda]
 98.1     -       -       -       -  
 21.1   87.1     -       -       -  
  5.9    0.3   91.4     -       -  
  8.0    0.6    1.4   96.5     -  
  0.3    0.7    6.7    8.5   96.2

TABLE I — std (%)
  0.2     -       -       -       -  
  4.1    0.6     -       -       -  
  0.3    0.2    0.6     -       -  
  3.2    0.3    0.4    0.2     -  
  0.2    0.1    7.5    2.5    0.2

TABLE III — Ablation
  Fine-tuning (no replay, lambda=0): 19.0 ± 0.1
  Replay only (lambda=0): 23.1 ± 2.5
  ICF only (no replay, lambda=0.1): 19.2 ± 0.1
  CAR (replay + ICF, lambda=0.1): 22.5 ± 1.4

